Audio Source Separation with Discriminative Scattering Networks

In this report we describe an ongoing line of research for solving single-channel source separation problems. Many monaural signal decomposition techniques proposed in the literature operate on a feature space consisting of a time-frequency representation of the input data. A challenge faced by these approaches is to effectively exploit the temporal dependencies of the signals at scales larger than the duration of a time-frame. In this work we propose to tackle this problem by modeling the signals using a time-frequency representation with multiple temporal resolutions. The proposed representation consists of a pyramid of wavelet scattering operators, which generalizes Constant Q Transforms (CQT) with extra layers of convolution and complex modulus. We first show that learning standard models with this multi-resolution setting improves source separation results over fixed-resolution methods. As study case, we use Non-Negative Matrix Factorizations (NMF) that has been widely considered in many audio application. Then, we investigate the inclusion of the proposed multi-resolution setting into a discriminative training regime. We discuss several alternatives using different deep neural network architectures.

==> response.txt <==
We thank the reviewers for reading our paper and providing valuable feedback.

Both reviewers mentioned that the organization of the paper needed to be improved. Following their suggestions, we re-organized the paper completely. Please refer to the current version on the arxiv. Below we explain in detail the idea of the work and comment on the requested clarifications.

This work addresses the problem of audio source separation. We are interested in the type of algorithms that solve the problem on a feature space given by a time frequency representation. In particular, it has been observed that using robust features can considerably improve the results. In this direction, this workshop report shows that a multi-resolution representation is a strong option to consider, proving higher expressive power with a little increase in parameter budget. In particular, this robust signal representation allows to address another relevant aspect of source separation, namely, how to incorporate the long-term temporal consistency into the solution. 

The new organization of the paper goes as follows. First we review common strategies employed for solving the source separation problem. We concentrate in algorithms that solve the problem on a feature space given by a time-frequency representation. We discuss two training regimes used extensively in the literature: discriminative and non-discriminative. Then we propose a way of building a robust multi-resolution representation of the signals and how to use it in the context of the source separation problem in both training regimes. We present an initial experimental evaluation as a proof of concept. The results are not yet mature enough to justify a full publication, but we thought that it would be an interesting topic to discuss with (and get feedback from) the ICLR community.

Bellow we address specific comments made by the reviewers.
Reviewer 1:

1.a The training does not require speaker labels, given that a single speaker is talking on each recording. The level of supervision is similar to that used in (denoising) autoencoders. We are artificially generating the mixtures from unlabeled data, and consequently obtaining the ground truth. We want to clarify that we do not claim our technique is better than all previous techniques. We compared the proposed method with baseline techniques as a proof of concept. More evaluation is required.

2.a In this Section we review how the source separation problem is addressed in the literature. We included a few important references, but several other references in the subject are included in the high-level review given in introduction.
2.b Corrected
2.c Corrected

3.a We re-arranged the paper to make this clear.
3.b Corrected
3.c We review basic concepts and introduce the pyramid representation. We hope this is more clear in the current version.

4.a We changed the text to clarify this point.
4.b We always consider two speakers as signals in this work (not noise). We clarified this in the text.
4.c Corrected
4.d We re-arranged the paper to include all previous work in Section 2.

5.a We included a description of all tested models in a separate section: Section 4.2 of the current version.
5.b The NMF2 uses the multi-resolution features. They can regularize the solution of NMF1 to be consistent at a longer temporal scale.
5.c We used DNNs as a standard baseline result, but further evaluation is indeed required. We included a DNN using a longer temporal context, as suggested by reviewer 2 (see bellow). We are currently evaluating more alternatives, including RNNs and CNNs.
5.e We re-wrote the whole section as mentioned above.

Reviewer 2:

As the reviewer points out, the premise of the paper is to show that the multi-resolution representation gives interesting features for solving the source separation problem. We do validate it with NMF (as a non-discriminative approach) but also using some discriminative settings (DNN and CNN).

We compared the method against some baseline alternatives in both training regimes. As the reviewer suggested, we included a new baseline alternative where the DNN is computed with a larger temporal context (matching that of the multi-resolution features). In our experiments, this does not improve the results. The reason might be that simply increasing the temporal context increases the dimensionality of the predictor, but not necessarily the amount of new information, making it easier for the model to overfit. We agree that several other architectures should be evaluated. We did not want to include experiments where the results were not as good as they could be with more experimentation (e.g. better parameter tuning).

The reference to the speaker-specific experiment was a typo. We decided to not include these experiments as the multi-speaker setting was more challenging and generic. In that case, the results the we observed follow the same patterns as those reported for the multi-speaker setting. The only difference is that the performance is better for all the models.

We now clarified in the text the objective function used at training. For all networks we used the MSE. We also clarified that, in the experimental evaluation, one model is built per gender for both: discriminative and non-discriminative (NMF) training regimes.

The normalization that we used for the DNNs follows the idea in the phase recovery, shown in equation (3). This has shown to be very beneficial, as it regularizes the network to produce an output that automatically satisfies the constraints. We clarified this on the text.


